Stein Block Thresholding For Image Denoising

In this paper, we investigate the minimax properties of Stein block thresholding in any dimension $d$ with a particular emphasis on $d=2$. Towards this goal, we consider a frame coefficient space over which minimaxity is proved. The choice of this space is inspired by the characterization provided in \cite{BorupNielsen} of family of smoothness spaces on $\mathbb{R}^d$, a subclass of so-called decomposition spaces \cite{Feichtinger}. These smoothness spaces cover the classical case of Besov spaces, as well as smoothness spaces corresponding to curvelet-type constructions. Our main theoretical result investigates the minimax rates over these decomposition spaces, and shows that our block estimator can achieve the optimal minimax rate, or is at least nearly-minimax (up to a $\log$ factor) in the least favorable situation. Another contribution is that the minimax rates given here are stated for a general noise sequence model in the transform coefficient domain beyond the usual i.i.d. Gaussian case. The choice of the threshold parameter is theoretically discussed and its optimal value is stated for some noise models such as the (non-necessarily i.i.d.) Gaussian case. We provide a simple, fast and a practical procedure. We also report a comprehensive simulation study to support our theoretical findings. The practical performance of our Stein block denoising compares very favorably to the BLS-GSM state-of-the art denoising algorithm on a large set of test images. A toolbox is made available for download on the Internet to reproduce the results discussed in this paper.

==> images/simudenblockvsterm_old.txt <==
lambda=4.5 for all and Jc=5 for FDCT. Note that the new (best) one is with lambda=6 for (sigma=50,UDWT) and 4.5 otherwise, and Jc=4 for FDCT for all sigma and images.

DWT
   36.3718   32.0937   29.6962   28.0535   26.8627   25.9201   23.5541
   37.1013   33.7726   31.8549   30.4863   29.4499   28.6010   26.3115
   37.3504   33.3583   31.2334   29.8015   28.6604   27.7774   25.4319
   35.7723   32.0985   30.0889   28.6605   27.6117   26.8008   24.7111
   35.1565   30.8331   28.6925   27.1871   26.0129   25.0974   22.6800
   36.5032   32.4211   30.1342   28.5586   27.3705   26.3615   23.7535

UDWT
   37.3163   33.1991   30.7730   29.0442   27.7443   26.6934   24.0007
   37.9000   34.7491   32.8647   31.4546   30.3636   29.4219   26.7896
   38.0376   34.3296   32.2682   30.7935   29.6092   28.5916   25.7688
   36.6133   33.0769   31.0862   29.6595   28.5801   27.7241   25.3204
   36.0376   31.7741   29.5428   28.0088   26.8405   25.9133   23.3635
   37.4617   33.6090   31.3394   29.7544   28.5199   27.4448   24.4909

FDCT
   37.3250   33.5535   31.4355   29.9390   28.7700   27.8339   25.1895
   37.7921   34.7005   32.8374   31.4355   30.3474   29.4216   26.7920
   38.2689   34.3887   32.0314   30.3483   28.9542   27.7641   24.3764
   36.4496   32.8637   30.9172   29.5524   28.5064   27.6805   25.3022
   35.7309   31.6783   29.4310   27.8593   26.6961   25.8099   23.4729
   37.0055   33.0952   30.8357   29.1962   27.8975   26.7547   23.4891

